Shimura operators for certain Hermitian symmetric superpairs

We give a partial super analog of a result obtained by S. Sahi and G. Zhang relating Shimura operators and certain interpolation symmetric polynomials. In particular, we study the pair $(\mathfrak{gl}(2p|2q), \mathfrak{gl}(p|q)\oplus\mathfrak{gl}(p|q))$, define the super Shimura operators in $\mathfrak{U}(\mathfrak{g})^\mathfrak{k}$, and using a new method, prove that their images under the Harish-Chandra homomorphism are proportional to Sergeev and Veselov's Type $BC$ interpolation supersymmetric polynomials, under the assumption that a family of irreducible $\mathfrak{g}$-modules are spherical. We prove this conjecture using the notion of quasi-sphericity for Kac modules when $p=q=1$, and give explicit coordinates of (quasi-)spherical vectors.

==> ref.txt <==
\begin{thebibliography}{99}
    \bib{A2012}{article}{
      author={Alldridge, A.},
       title={The {H}arish-{C}handra isomorphism for reductive symmetric superpairs},
        date={2012},
        ISSN={1083-4362},
     journal={Transform. Groups},
      volume={17},
      %number={4},
       pages={889\ndash 919},
         url={https://doi.org/10.1007/s00031-012-9200-y},
      %review={\MR{3000475}},
}

\bib{AHZ2010Crtf}{article}{
      author={Alldridge, A.},
      author={Hilgert, J.},
      author={Zirnbauer, M.~R.},
       title={Chevalley's restriction theorem for reductive symmetric superpairs},
        date={2010},
        ISSN={0021-8693},
     journal={J. Algebra},
      volume={323},
      %number={4},
       pages={1159\ndash 1185},
         url={https://doi.org/10.1016/j.jalgebra.2009.11.014},
      %review={\MR{2578599}},
}

\bib{a2015spherical}{article}{
      author={Alldridge, A.},
      author={Schmittner, S.},
       title={Spherical representations of {L}ie supergroups},
        date={2015},
        ISSN={0022-1236},
     journal={J. Funct. Anal.},
      volume={268},
      %number={6},
       pages={1403\ndash 1453},
         url={https://doi.org/10.1016/j.jfa.2014.11.018},
      %review={\MR{3306354}},
}

\bib{CW2000HDfL}{article}{
      author={Cheng, S.-J.},
      author={Wang, W.},
       title={Howe duality for {L}ie superalgebras},
        date={2001},
        ISSN={0010-437X},
     journal={Compositio Math.},
      volume={128},
      %number={1},
       pages={55\ndash 94},
         url={https://doi.org/10.1023/A:1017594504827},
      %review={\MR{1847665}},
}

\bib{CWBook}{book}{
      author={Cheng, S.-J.},
      author={Wang, W.},
       title={Dualities and representations of {L}ie superalgebras},
      series={Graduate Studies in Mathematics},
   publisher={American Mathematical Society, Providence, RI},
        date={2012},
      volume={144},
        ISBN={978-0-8218-9118-6},
         url={https://doi-org.proxy.libraries.rutgers.edu/10.1090/gsm/144},
      %review={\MR{3012224}},
}

\bib{CFherm}{article}{
      author={Chuah, M.-K.},
      author={Fioresi, R.},
       title={Hermitian real forms of contragredient {L}ie superalgebras},
        date={2015},
        ISSN={0021-8693,1090-266X},
     journal={J. Algebra},
      volume={437},
       pages={161\ndash 176},
         url={https://doi.org/10.1016/j.jalgebra.2015.04.018},
      %review={\MR{3351961}},
}

\bib{FZ21}{article}{
      author={Fang, H.},
      author={Zhu, S.},
       title={A vanishing theorem for the canonical blow-ups of {G}rassmann manifolds},
        date={2021},
        ISSN={2300-7443},
     journal={Complex Manifolds},
      volume={8},
      %number={1},
       pages={415\ndash 439},
         url={https://doi.org/10.1515/coma-2020-0126},
      %review={\MR{4356517}},
}

\bib{FK90}{article}{
      author={Faraut, J.},
      author={Kor\'{a}nyi, \'{A}.},
       title={Function spaces and reproducing kernels on bounded symmetric domains},
        date={1990},
        ISSN={0022-1236},
     journal={J. Funct. Anal.},
      volume={88},
      %number={1},
       pages={64\ndash 89},
         url={https://doi-org.proxy.libraries.rutgers.edu/10.1016/0022-1236(90)90119-6},
      %review={\MR{1033914}},
}

\bib{Helgason2}{book}{
      author={Helgason, S.},
       title={Groups and geometric analysis},
      series={Mathematical Surveys and Monographs},
   publisher={American Mathematical Society, Providence, RI},
        date={2000},
      volume={83},
        ISBN={0-8218-2673-5},
         url={https://doi.org/10.1090/surv/083},
        note={Integral geometry, invariant differential operators, and spherical functions, Corrected reprint of the 1984 original},
      %review={\MR{1790156}},
}

\bib{KacHC}{article}{
      author={Kac, V.~G.},
       title={Laplace operators of infinite-dimensional {L}ie algebras and theta functions},
        date={1984},
        ISSN={0027-8424},
     journal={Proc. Nat. Acad. Sci. U.S.A.},
      volume={81},
      %number={2},
       pages={645\ndash 647},
         url={https://doi.org/10.1073/pnas.81.2.645},
      %review={\MR{735060}},
}

\bib{KS1993}{article}{
      author={Kostant, B.},
      author={Sahi, S.},
       title={Jordan algebras and {C}apelli identities},
        date={1993},
        ISSN={0020-9910},
     journal={Invent. Math.},
      volume={112},
      %number={3},
       pages={657\ndash 664},
         url={https://doi.org/10.1007/BF01232451},
      %review={\MR{1218328}},
}

\bib{MacdSymFun}{book}{
      author={Macdonald, I.~G.},
       title={Symmetric functions and {H}all polynomials},
     edition={Second},
      series={Oxford Mathematical Monographs},
   publisher={The Clarendon Press, Oxford University Press, New York},
        date={1995},
        ISBN={0-19-853489-2},
        note={With contributions by A. Zelevinsky, Oxford Science Publications},
      %review={\MR{1354144}},
}

\bib{musson2012lie}{book}{
      author={Musson, I.~M.},
       title={Lie superalgebras and enveloping algebras},
      series={Graduate Studies in Mathematics},
   publisher={American Mathematical Society, Providence, RI},
        date={2012},
      volume={131},
        ISBN={978-0-8218-6867-6},
         url={https://doi.org/10.1090/gsm/131},
      %review={\MR{2906817}},
}

\bib{Okounkov98}{article}{
      author={Okounkov, A.},
       title={{${BC}$}-type interpolation {M}acdonald polynomials and binomial formula for {K}oornwinder polynomials},
        date={1998},
        ISSN={1083-4362},
     journal={Transform. Groups},
      volume={3},
      %number={2},
       pages={181\ndash 207},
         url={https://doi.org/10.1007/BF01236432},
      %review={\MR{1628453}},
}

\bib{OO06}{incollection}{
      author={Okounkov, A.},
      author={Olshanski, G.},
       title={Limits of {$BC$}-type orthogonal polynomials as the number of variables goes to infinity},
        date={2006},
   booktitle={Jack, {H}all-{L}ittlewood and {M}acdonald polynomials},
      series={Contemp. Math.},
      volume={417},
   publisher={Amer. Math. Soc., Providence, RI},
       pages={281\ndash 318},
         url={https://doi.org/10.1090/conm/417/07928},
      %review={\MR{2284134}},
}

\bib{shifiWG}{article}{
      author={Reif, S.},
       title={Grothendieck rings of queer {L}ie superalgebras},
        date={2023},
        ISSN={0002-9939,1088-6826},
     journal={Proc. Amer. Math. Soc.},
      volume={151},
      %number={8},
       pages={3201\ndash 3211},
         url={https://doi.org/10.1090/proc/16071},
      %review={\MR{4591760}},
}

\bib{S94}{incollection}{
      author={Sahi, S.},
       title={The spectrum of certain invariant differential operators associated to a {H}ermitian symmetric space},
        date={1994},
   booktitle={Lie theory and geometry},
      series={Progr. Math.},
      volume={123},
   publisher={Birkh\"{a}user Boston, Boston, MA},
       pages={569\ndash 576},
         url={https://doi.org/10.1007/978-1-4612-0261-5_21},
      %review={\MR{1327549}},
}

\bib{SSS2020}{article}{
      author={Sahi, S.},
      author={Salmasian, H.},
      author={Serganova, V.},
       title={The {C}apelli eigenvalue problem for {L}ie superalgebras},
        date={2020},
        ISSN={0025-5874},
     journal={Math. Z.},
      volume={294},
      %number={1-2},
       pages={359\ndash 395},
         url={https://doi.org/10.1007/s00209-019-02289-7},
      %review={\MR{4054814}},
}

\bib{SZ2019PoSo}{article}{
      author={Sahi, S.},
      author={Zhang, G.},
       title={Positivity of {S}himura operators},
        date={2019},
        ISSN={1073-2780},
     journal={Math. Res. Lett.},
      volume={26},
      %number={2},
       pages={587\ndash 626},
         url={https://doi.org/10.4310/MRL.2019.v26.n2.a9},
      %review={\MR{3999556}},
}

\bib{SZ23}{misc}{
      author={Sahi, S.},
      author={Zhu, S.},
       title={Supersymmetric {S}himura operators and interpolation polynomials},
        date={2023},
         url={https://arxiv.org/abs/2312.08661},
}

\bib{Schmid69}{article}{
      author={Schmid, W..},
       title={Die {R}andwerte holomorpher {F}unktionen auf hermitesch symmetrischen {R}\"{a}umen},
        date={1969/70},
        ISSN={0020-9910},
     journal={Invent. Math.},
      volume={9},
       pages={61\ndash 80},
         url={https://doi-org.proxy.libraries.rutgers.edu/10.1007/BF01389889},
      %review={\MR{259164}},
}

\bib{SerganovaRLSA&SSS}{article}{
      author={Serganova, V.},
       title={Classification of simple real {L}ie superalgebras and symmetric superspaces},
        date={1983},
        ISSN={0374-1990},
     journal={Funktsional. Anal. i Prilozhen.},
      volume={17},
      %number={3},
       pages={46\ndash 54},
      %review={\MR{714220}},
}

\bib{SerganovaAuto}{article}{
      author={Serganova, V.},
       title={Automorphisms of simple {L}ie superalgebras},
        date={1984},
        ISSN={0373-2436},
     journal={Izv. Akad. Nauk SSSR Ser. Mat.},
      volume={48},
      %number={3},
       pages={585\ndash 598},
      %review={\MR{747252}},
}

\bib{S96GRS}{article}{
      author={Serganova, V.},
       title={On generalizations of root systems},
        date={1996},
        ISSN={0092-7872},
     journal={Comm. Algebra},
      volume={24},
      %number={13},
       pages={4281\ndash 4299},
         url={https://doi-org.proxy.libraries.rutgers.edu/10.1080/00927879608825814},
      %review={\MR{1414584}},
}

\bib{VSKacMoody}{incollection}{
      author={Serganova, V.},
       title={Kac--{M}oody superalgebras and integrability},
        date={2011},
   booktitle={Developments and trends in infinite-dimensional {L}ie theory},
      series={Progr. Math.},
      volume={288},
   publisher={Birkh\"{a}user Boston, Boston, MA},
       pages={169\ndash 218},
         url={https://doi.org/10.1007/978-0-8176-4741-4_6},
      %review={\MR{2743764}},
}

\bib{SV2004DQCP}{article}{
      author={Sergeev, A.~N.},
      author={Veselov, A.~P.},
       title={Deformed quantum {C}alogero--{M}oser problems and {L}ie superalgebras},
        date={2004},
        ISSN={0010-3616},
     journal={Comm. Math. Phys.},
      volume={245},
      %number={2},
       pages={249\ndash 278},
         url={https://doi.org/10.1007/s00220-003-1012-4},
      %review={\MR{2039697}},
}

\bib{SV09}{article}{
      author={Sergeev, A.~N.},
      author={Veselov, A.~P.},
       title={{$BC_\infty$} {C}alogero--{M}oser operator and super {J}acobi polynomials},
        date={2009},
        ISSN={0001-8708},
     journal={Adv. Math.},
      volume={222},
      %number={5},
       pages={1687\ndash 1726},
         url={https://doi.org/10.1016/j.aim.2009.06.014},
      %review={\MR{2555909}},
}

\bib{SV2011Grob}{article}{
      author={Sergeev, A.~N.},
      author={Veselov, A.~P.},
       title={Grothendieck rings of basic classical {L}ie superalgebras},
        date={2011},
        ISSN={0003-486X},
     journal={Ann. of Math. (2)},
      volume={173},
      %number={2},
       pages={663\ndash 703},
         url={https://doi.org/10.4007/annals.2011.173.2.2},
      %review={\MR{2776360}},
}

\bib{ShermanThesis}{book}{
      author={Sherman, A.~C.},
       title={Spherical and {S}ymmetric {S}upervarieties},
   publisher={ProQuest LLC, Ann Arbor, MI},
        date={2020},
        ISBN={979-8678-17141-2},
         url={http://gateway.proquest.com/openurl?url_ver=Z39.88-2004&rft_val_fmt=info:ofi/fmt:kev:mtx:dissertation&res_dat=xri:pqm&rft_dat=xri:pqdiss:27997053},
        note={Thesis (Ph.D.)--University of California, Berkeley},
      %review={\MR{4187392}},
}

\bib{Sher22Iwasawa}{article}{
      author={Sherman, A.~C.},
       title={Iwasawa decomposition for {L}ie superalgebras},
        date={2022},
        ISSN={0949-5932},
     journal={J. Lie Theory},
      volume={32},
      %number={4},
       pages={973\ndash 996},
      %review={\MR{4512155}},
}

\bib{Shimura90}{article}{
      author={Shimura, G.},
       title={Invariant differential operators on {H}ermitian symmetric spaces},
        date={1990},
        ISSN={0003-486X},
     journal={Ann. of Math. (2)},
      volume={132},
      %number={2},
       pages={237\ndash 272},
         url={https://doi.org/10.2307/1971523},
      %review={\MR{1070598}},
}

\bib{WW5ed}{book}{
      author={Whittaker, E.~T.},
      author={Watson, G.~N.},
       title={A course of modern analysis---an introduction to the general theory of infinite processes and of analytic functions with an account of the principal transcendental functions},
     edition={Fifth},
   publisher={Cambridge University Press, Cambridge},
        date={2021},
        ISBN={978-1-316-51893-9},
      %  note={With a foreword by S. J. Patterson},
      %review={\MR{4286926}},
}

\end{thebibliography}
